Evolution of the 21 cm signal throughout cosmic history

The potential use of the redshifted 21 cm line from neutral hydrogen for probing the epoch of reionization is motivating the construction of several low-frequency interferometers. There is also much interest in the possibility of constraining the initial conditions from inflation and the nature of the dark matter and dark energy by probing the power-spectrum of density perturbations in three dimensions and on smaller scales than probed by the microwave background anisotropies. Theoretical understanding of the 21 cm signal has been fragmented into different regimes of physical interest. In this paper, we make the first attempt to describe the full redshift evolution of the 21 cm signal between 0<z<300. We include contributions to the 21 cm signal from fluctuations in the gas density, temperature and neutral fraction, as well as the Lyman alpha flux, and allow for a post-reionization signal from damped Ly alpha systems. Our comprehensive analysis provides a useful foundation for optimizing the design of future arrays whose goal is to separate the particle physics from the astrophysics, either by probing the peculiar velocity distortion of the 21 cm power spectrum, or by extending the 21 cm horizon to z > 25 before the first galaxies had formed, or to z < 6 when the residual pockets of hydrogen trace large scale structure.

==> abstract.txt <==
Title: Evolution of the 21 cm signal throughout cosmic history

Authors: Jonathan R. Pritchard (CfA) and Abraham Loeb (CfA)
Comments: 15 pages, 11 figures, submitted to PRD

The potential use of the redshifted 21 cm line from neutral hydrogen for
probing the epoch of reionization is motivating the construction of several
low-frequency interferometers. There is also much interest in the
possibility of constraining the initial conditions from inflation and the
nature of the dark matter and dark energy by probing the power-spectrum of
density perturbations in three dimensions and on smaller scales than probed
by the microwave background anisotropies.  Theoretical understanding of the
21 cm signal has been fragmented into different regimes of physical
interest.  In this paper, we make the first attempt to describe the full
redshift evolution of the 21 cm signal between 0<z<300.

We include contributions to the 21 cm signal from fluctuations in the gas
density, temperature and neutral fraction, as well as the Lyman alpha flux, and
allow for a post-reionization signal from damped Ly alpha systems.  Our
comprehensive analysis provides a useful foundation for optimizing the
design of future arrays whose goal is to separate the particle physics from
the astrophysics, either by probing the peculiar velocity distortion of the
21 cm power spectrum, or by extending the 21 cm horizon to z > 25
before the first galaxies had formed, or to z < 6 when the residual
pockets of hydrogen trace large scale structure.

